The nature of the X-ray sources in dwarf galaxies in nearby clusters from the KIWICS

We present a deep search for and analysis of X-ray sources in a sample of dwarf galaxies (M$_{r}$ < -15.5 mag) located within twelve galaxy clusters from the Kapteyn IAC WEAVE INT Cluster Survey (KIWICS) of photometric observations in the $\textit{r}$ and $\textit{g}$ using the Wide Field Camera (WFC) at the 2.5-m Isaac Newton telescope (INT). We first investigated the optical data, identified 2720 dwarf galaxies in all fields and determined their characteristics; namely, their colors, effective radii, and stellar masses. We then searched the $\textit{Chandra}$ data archive for X-ray counterparts of optically detected dwarf galaxies. We found a total of 20 X-ray emitting dwarf galaxies, with X-ray flux ranging from 1.7$\times10^{-15}$ to 4.1$\times10^{-14}$ erg cm$^{-2}$ s$^{-1}$ and X-ray luminosities varying from 2$\times10^{39}$ to 5.4$\times10^{41}$ erg s$^{-1}$. Our results indicate that the X-ray luminosity of the sources in our sample is larger than the Eddington luminosity limit for a typical neutron star, even at the lowest observed levels. This leads us to conclude that the sources emitting X-rays in our sample are likely black holes. Additionally, we have employed a scaling relation between black hole and stellar mass to estimate the masses of the black holes in our sample, and have determined a range of black hole masses from 4.6$\times10^{4}$ to 1.5$\times10^{6}$ M$_\odot$. Finally, we find a trend between X-ray to optical flux ratio and X-ray flux. We discuss the implications of our findings and highlight the importance of X-ray observations in studying the properties of dwarf galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
